A pressure-robust HHO method for the solution of the incompressible Navier-Stokes equations on general meshes

In a recent work [10], we have introduced a pressure-robust Hybrid High-Order method for the numerical solution of the incompressible Navier-Stokes equations on matching simplicial meshes. Pressure-robust methods are characterized by error estimates for the velocity that are fully independent of the pressure. A crucial question was left open in that work, namely whether the proposed construction could be extended to general polytopal meshes. In this paper we provide a positive answer to this question. Specifically, we introduce a novel divergence-preserving velocity reconstruction that hinges on the solution inside each element of a mixed problem on a subtriangulation, then use it to design discretizations of the body force and convective terms that lead to pressure robustness. An in-depth theoretical study of the properties of this velocity reconstruction, and their reverberation on the scheme, is carried out for polynomial degrees $k \geq 0$ and meshes composed of general polytopes. The theoretical convergence estimates and the pressure robustness of the method are confirmed by an extensive panel of numerical examples.

==> figures/erturk-corke-gokcol-ux-vertical-centerline.txt <==
y		Re1000		Re5000		Re10000		Re20000
1.000		1.0000  	1.0000		1.0000		1.0000
0.990		0.8486		0.6866		0.5891		0.5048
0.980		0.7065		0.5159		0.4837		0.4889
0.970		0.5917		0.4749		0.4891		0.4985
0.960		0.5102		0.4739		0.4917		0.4906
0.950		0.4582		0.4738		0.4843		0.4754
0.940		0.4276		0.4683		0.4711		0.4592
0.930		0.4101		0.4582		0.4556		0.4436
0.920		0.3993		0.4452		0.4398		0.4287
0.910		0.3913		0.4307		0.4243		0.4142
0.900		0.3838		0.4155		0.4095		0.4001
0.500		-0.0620		-0.0319		-0.0268		-0.0234
0.200		-0.3756		-0.3100		-0.2998		-0.2899
0.180		-0.3869		-0.3285		-0.3179		-0.3074	
0.160		-0.3854		-0.3467		-0.3361		-0.3248
0.140		-0.3690		-0.3652		-0.3543		-0.3422
0.120		-0.3381		-0.3876		-0.3721		-0.3595
0.100		-0.2960		-0.4168		-0.3899		-0.3769
0.080		-0.2472		-0.4419		-0.4142		-0.3936
0.060		-0.1951		-0.4272		-0.4469		-0.4143
0.040		-0.1392		-0.3480		-0.4259		-0.4475
0.020		-0.0757		-0.2223		-0.2907		0.3523
0.000		0.0000		0.0000		0.0000		0.0000


==> figures/erturk-corke-gokcol-uy-horizontal-centerline.txt <==
x		Re1000		Re5000		Re10000		Re20000
1.000		0.0000		0.0000		0.0000		0.0000
0.985		-0.0973		-0.2441		-0.3419		-0.4457
0.970		-0.2173		-0.5019		-0.5712		-0.5321
0.955		-0.3400		-0.5700		-0.5124		-0.4605
0.940		-0.4417		-0.5139		-0.4592		-0.4459	
0.925		-0.5052		-0.4595		-0.4411		-0.4300
0.910		-0.5263		-0.4318		-0.4256		-0.4122
0.895		-0.5132		-0.4147		-0.4078		-0.3946
0.880		-0.4803		-0.3982		-0.3895		-0.3774
0.865		-0.4407		-0.3806		-0.3715		-0.3603
0.850		-0.4028		-0.3624		-0.3538		-0.3434
0.500		0.0258		0.0117		0.0088		0.0065
0.150		0.3756		0.3699		0.3562		0.3423
0.135		0.3705		0.3878		0.3722		0.3579
0.120		0.3605		0.4070		0.3885		0.3736
0.105		0.3460		0.4260		0.4056		0.3897
0.090		0.3273		0.4403		0.4247		0.4060
0.075		0.3041		0.4426		0.4449		0.4232
0.060		0.2746		0.4258		0.4566		0.4438
0.045		0.2349		0.3868		0.4409		0.4601
0.030		0.1792		0.3263		0.3844		0.4332
0.015		0.1019		0.2160		0.2756		0.3290
0.000		0.0000		0.0000		0.0000		0.0000


==> figures/ghia-ghia-shin-ux-vertical-centerline.txt <==
y		Re1000		Re5000		Re10000
1.0000		1.0000  	1.0000		1.0000		
0.9766		0.65928		0.48223		0.47221
0.9688		0.57492		0.46120		0.47783
0.9609		0.51117		0.45992		0.48070
0.9531		0.46604		0.46036		0.47804
0.8516		0.33304		0.33556		0.34635
0.7344		0.18719		0.20087		0.20673
0.6172		0.05702		0.08183		0.08344
0.5000		-0.06080	-0.03039	-0.03111
0.4531		-0.10648	-0.07404	-0.07540
0.2813		-0.27805	-0.22855	-0.23186
0.1719		-0.38289	-0.33050	-0.32709
0.1016		-0.29730	-0.40435	-0.38000
0.0703		-0.22220	-0.43643	-0.41657
0.0625		-0.20196	-0.42901	-0.42537
0.0547		-0.18109	-0.41165	-0.42735	
0.0000		0.0000		0.0000		0.0000


==> figures/ghia-ghia-shin-uy-horizontal-centerline.txt <==
x		Re1000		Re5000		Re10000
1.0000		0.00000		0.00000		0.00000		
0.9688		-0.21388	-0.49774	-0.54302
0.9608		-0.27669	-0.55069	-0.52987
0.9531		-0.33714	-0.55408	-0.49099
0.9453		-0.39188	-0.52876	-0.45863
0.9063		-0.51550	-0.41442	-0.41496
0.8594		-0.42665	-0.36214	-0.36737
0.8047		-0.31966	-0.30018	-0.30719
0.5000		0.02526		0.00945		0.00831
0.2344		0.32235		0.27280		0.27224
0.2266		0.33075		0.28066		0.28003
0.1563		0.37095		0.35368		0.35070
0.0938		0.32627		0.42951		0.41487
0.0781		0.30353		0.43648		0.43124
0.0703		0.29012		0.43329		0.43733
0.0625		0.27485		0.42447		0.43983
0.0000		0.00000		0.00000		0.00000


==> figures/re1000-2d-p1-cart1_5-strong-bc-ux-vertical-centerline-lambda-10-6.txt <==
"U0","U1","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
-0.00020021,-8.9416e-06,1,0,0.5,0,0
-0.048835,0.00027516,1,0.0125,0.5,0.0125,0
-0.092149,0.00065757,1,0.025,0.5,0.025,0
-0.1311,0.0006506,1,0.0375,0.5,0.0375,0
-0.16686,0.00012724,1,0.05,0.5,0.05,0
-0.20064,-0.00077323,1,0.0625,0.5,0.0625,0
-0.23324,-0.001782,1,0.075,0.5,0.075,0
-0.26481,-0.0026318,1,0.0875,0.5,0.0875,0
-0.29484,-0.0031349,1,0.1,0.5,0.1,0
-0.32232,-0.0032013,1,0.1125,0.5,0.1125,0
-0.3461,-0.0028241,1,0.125,0.5,0.125,0
-0.36509,-0.0020551,1,0.1375,0.5,0.1375,0
-0.3785,-0.0009856,1,0.15,0.5,0.15,0
-0.38595,0.00027141,1,0.1625,0.5,0.1625,0
-0.38753,0.001598,1,0.175,0.5,0.175,0
-0.38378,0.0028882,1,0.1875,0.5,0.1875,0
-0.37556,0.0040621,1,0.2,0.5,0.2,0
-0.36393,0.005073,1,0.2125,0.5,0.2125,0
-0.34997,0.0059094,1,0.225,0.5,0.225,0
-0.33467,0.0065887,1,0.2375,0.5,0.2375,0
-0.31886,0.0071486,1,0.25,0.5,0.25,0
-0.3031,0.0076367,1,0.2625,0.5,0.2625,0
-0.28779,0.0081014,1,0.275,0.5,0.275,0
-0.27309,0.008585,1,0.2875,0.5,0.2875,0
-0.25905,0.0091197,1,0.3,0.5,0.3,0
-0.24561,0.0097269,1,0.3125,0.5,0.3125,0
-0.23268,0.010417,1,0.325,0.5,0.325,0
-0.22013,0.011192,1,0.3375,0.5,0.3375,0
-0.20785,0.012049,1,0.35,0.5,0.35,0
-0.19574,0.012978,1,0.3625,0.5,0.3625,0
-0.18371,0.013971,1,0.375,0.5,0.375,0
-0.17172,0.015017,1,0.3875,0.5,0.3875,0
-0.15972,0.016107,1,0.4,0.5,0.4,0
-0.14769,0.017233,1,0.4125,0.5,0.4125,0
-0.13562,0.018388,1,0.425,0.5,0.425,0
-0.12351,0.019566,1,0.4375,0.5,0.4375,0
-0.11135,0.020763,1,0.45,0.5,0.45,0
-0.099144,0.021975,1,0.4625,0.5,0.4625,0
-0.086897,0.023201,1,0.475,0.5,0.475,0
-0.074605,0.024438,1,0.4875,0.5,0.4875,0
-0.062268,0.025682,1,0.5,0.5,0.5,0
-0.049883,0.026934,1,0.5125,0.5,0.5125,0
-0.037446,0.028189,1,0.525,0.5,0.525,0
-0.024951,0.029446,1,0.5375,0.5,0.5375,0
-0.012392,0.030702,1,0.55,0.5,0.55,0
0.00023815,0.031954,1,0.5625,0.5,0.5625,0
0.012949,0.033197,1,0.575,0.5,0.575,0
0.025751,0.034429,1,0.5875,0.5,0.5875,0
0.038653,0.035645,1,0.6,0.5,0.6,0
0.051669,0.036839,1,0.6125,0.5,0.6125,0
0.064811,0.038008,1,0.625,0.5,0.625,0
0.078095,0.039146,1,0.6375,0.5,0.6375,0
0.091538,0.040248,1,0.65,0.5,0.65,0
0.10516,0.041307,1,0.6625,0.5,0.6625,0
0.11898,0.042319,1,0.675,0.5,0.675,0
0.13302,0.043277,1,0.6875,0.5,0.6875,0
0.1473,0.044175,1,0.7,0.5,0.7,0
0.16185,0.045007,1,0.7125,0.5,0.7125,0
0.17668,0.045766,1,0.725,0.5,0.725,0
0.19181,0.046443,1,0.7375,0.5,0.7375,0
0.20724,0.047029,1,0.75,0.5,0.75,0
0.22295,0.047514,1,0.7625,0.5,0.7625,0
0.23892,0.047884,1,0.775,0.5,0.775,0
0.25509,0.048123,1,0.7875,0.5,0.7875,0
0.27137,0.048212,1,0.8,0.5,0.8,0
0.28764,0.048128,1,0.8125,0.5,0.8125,0
0.30372,0.047847,1,0.825,0.5,0.825,0
0.31941,0.04734,1,0.8375,0.5,0.8375,0
0.33448,0.046576,1,0.85,0.5,0.85,0
0.34865,0.045525,1,0.8625,0.5,0.8625,0
0.36166,0.044153,1,0.875,0.5,0.875,0
0.37326,0.042419,1,0.8875,0.5,0.8875,0
0.38345,0.040259,1,0.9,0.5,0.9,0
0.39288,0.037547,1,0.9125,0.5,0.9125,0
0.40376,0.034045,1,0.925,0.5,0.925,0
0.42157,0.029394,1,0.9375,0.5,0.9375,0
0.45688,0.023249,1,0.95,0.5,0.95,0
0.52532,0.015691,1,0.9625,0.5,0.9625,0
0.64218,0.0077984,1,0.975,0.5,0.975,0
0.80954,0.0017926,1,0.9875,0.5,0.9875,0
1.0029,-0.00016451,1,1,0.5,1,0


==> figures/re1000-2d-p1-cart1_5-strong-bc-ux-vertical-centerline-npr-lambda-10-3.txt <==
"U0","U1","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00013451,-0.00040406,1,0,0.5,0,0
-0.0016463,-0.00066245,1,0.0125,0.5,0.0125,0
-0.0034042,-0.00075825,1,0.025,0.5,0.025,0
-0.004996,-0.00091031,1,0.0375,0.5,0.0375,0
-0.0064814,-0.0011106,1,0.05,0.5,0.05,0
-0.0078681,-0.0013528,1,0.0625,0.5,0.0625,0
-0.0091597,-0.0016317,1,0.075,0.5,0.075,0
-0.010361,-0.001943,1,0.0875,0.5,0.0875,0
-0.011475,-0.0022826,1,0.1,0.5,0.1,0
-0.01251,-0.002647,1,0.1125,0.5,0.1125,0
-0.01347,-0.0030329,1,0.125,0.5,0.125,0
-0.014362,-0.0034375,1,0.1375,0.5,0.1375,0
-0.015193,-0.0038581,1,0.15,0.5,0.15,0
-0.015969,-0.0042923,1,0.1625,0.5,0.1625,0
-0.016697,-0.0047379,1,0.175,0.5,0.175,0
-0.017382,-0.0051929,1,0.1875,0.5,0.1875,0
-0.018032,-0.0056553,1,0.2,0.5,0.2,0
-0.018651,-0.0061233,1,0.2125,0.5,0.2125,0
-0.019246,-0.006595,1,0.225,0.5,0.225,0
-0.019819,-0.0070687,1,0.2375,0.5,0.2375,0
-0.020376,-0.0075425,1,0.25,0.5,0.25,0
-0.020919,-0.0080149,1,0.2625,0.5,0.2625,0
-0.021452,-0.0084838,1,0.275,0.5,0.275,0
-0.021977,-0.0089476,1,0.2875,0.5,0.2875,0
-0.022495,-0.0094042,1,0.3,0.5,0.3,0
-0.023009,-0.0098516,1,0.3125,0.5,0.3125,0
-0.023517,-0.010288,1,0.325,0.5,0.325,0
-0.024022,-0.010711,1,0.3375,0.5,0.3375,0
-0.024523,-0.011119,1,0.35,0.5,0.35,0
-0.025019,-0.011508,1,0.3625,0.5,0.3625,0
-0.025509,-0.011878,1,0.375,0.5,0.375,0
-0.025994,-0.012225,1,0.3875,0.5,0.3875,0
-0.026471,-0.012547,1,0.4,0.5,0.4,0
-0.026938,-0.012841,1,0.4125,0.5,0.4125,0
-0.027395,-0.013105,1,0.425,0.5,0.425,0
-0.027839,-0.013336,1,0.4375,0.5,0.4375,0
-0.028268,-0.013532,1,0.45,0.5,0.45,0
-0.028679,-0.01369,1,0.4625,0.5,0.4625,0
-0.029071,-0.013808,1,0.475,0.5,0.475,0
-0.029441,-0.013884,1,0.4875,0.5,0.4875,0
-0.029785,-0.013914,1,0.5,0.5,0.5,0
-0.030103,-0.013899,1,0.5125,0.5,0.5125,0
-0.03039,-0.013836,1,0.525,0.5,0.525,0
-0.030644,-0.013723,1,0.5375,0.5,0.5375,0
-0.030863,-0.013562,1,0.55,0.5,0.55,0
-0.031045,-0.013349,1,0.5625,0.5,0.5625,0
-0.031187,-0.013087,1,0.575,0.5,0.575,0
-0.031288,-0.012776,1,0.5875,0.5,0.5875,0
-0.031346,-0.012417,1,0.6,0.5,0.6,0
-0.031359,-0.01201,1,0.6125,0.5,0.6125,0
-0.031328,-0.01156,1,0.625,0.5,0.625,0
-0.031251,-0.011067,1,0.6375,0.5,0.6375,0
-0.031128,-0.010536,1,0.65,0.5,0.65,0
-0.030961,-0.0099687,1,0.6625,0.5,0.6625,0
-0.030749,-0.00937,1,0.675,0.5,0.675,0
-0.030494,-0.0087435,1,0.6875,0.5,0.6875,0
-0.030197,-0.0080932,1,0.7,0.5,0.7,0
-0.029859,-0.0074234,1,0.7125,0.5,0.7125,0
-0.029479,-0.0067384,1,0.725,0.5,0.725,0
-0.029059,-0.0060425,1,0.7375,0.5,0.7375,0
-0.028598,-0.0053399,1,0.75,0.5,0.75,0
-0.028091,-0.0046349,1,0.7625,0.5,0.7625,0
-0.027532,-0.0039317,1,0.775,0.5,0.775,0
-0.026911,-0.0032347,1,0.7875,0.5,0.7875,0
-0.026207,-0.0025485,1,0.8,0.5,0.8,0
-0.025389,-0.0018782,1,0.8125,0.5,0.8125,0
-0.024406,-0.0012295,1,0.825,0.5,0.825,0
-0.023174,-0.00060924,1,0.8375,0.5,0.8375,0
-0.021559,-2.5889e-05,1,0.85,0.5,0.85,0
-0.019346,0.00050993,1,0.8625,0.5,0.8625,0
-0.016181,0.00098463,1,0.875,0.5,0.875,0
-0.011487,0.0013809,1,0.8875,0.5,0.8875,0
-0.0043124,0.0016773,1,0.9,0.5,0.9,0
0.0069209,0.0018481,1,0.9125,0.5,0.9125,0
0.024848,0.0018663,1,0.925,0.5,0.925,0
0.053901,0.001711,1,0.9375,0.5,0.9375,0
0.1016,0.0013884,1,0.95,0.5,0.95,0
0.18088,0.00098223,1,0.9625,0.5,0.9625,0
0.31439,0.00076049,1,0.975,0.5,0.975,0
0.54189,0.0013396,1,0.9875,0.5,0.9875,0
0.93412,0.062815,1,1,0.5,1,0


==> figures/re1000-2d-p1-cart1_5-strong-bc-ux-vertical-centerline.txt <==
"U0","U1","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
-0.00019992,-8.8591e-06,1,0,0.5,0,0
-0.048799,0.00027361,1,0.0125,0.5,0.0125,0
-0.092094,0.00065211,1,0.025,0.5,0.025,0
-0.13104,0.00064044,1,0.0375,0.5,0.0375,0
-0.16683,0.00011275,1,0.05,0.5,0.05,0
-0.20064,-0.00079101,1,0.0625,0.5,0.0625,0
-0.23329,-0.0018018,1,0.075,0.5,0.075,0
-0.26493,-0.0026524,1,0.0875,0.5,0.0875,0
-0.29502,-0.0031554,1,0.1,0.5,0.1,0
-0.32258,-0.0032212,1,0.1125,0.5,0.1125,0
-0.34643,-0.002843,1,0.125,0.5,0.125,0
-0.36549,-0.0020728,1,0.1375,0.5,0.1375,0
-0.37897,-0.001002,1,0.15,0.5,0.15,0
-0.38648,0.0002564,1,0.1625,0.5,0.1625,0
-0.38813,0.0015843,1,0.175,0.5,0.175,0
-0.38444,0.002876,1,0.1875,0.5,0.1875,0
-0.37628,0.0040513,1,0.2,0.5,0.2,0
-0.3647,0.0050642,1,0.2125,0.5,0.2125,0
-0.3508,0.005903,1,0.225,0.5,0.225,0
-0.33557,0.0065856,1,0.2375,0.5,0.2375,0
-0.31982,0.0071498,1,0.25,0.5,0.25,0
-0.30413,0.0076434,1,0.2625,0.5,0.2625,0
-0.28888,0.0081147,1,0.275,0.5,0.275,0
-0.27424,0.008606,1,0.2875,0.5,0.2875,0
-0.26025,0.0091494,1,0.3,0.5,0.3,0
-0.24686,0.0097659,1,0.3125,0.5,0.3125,0
-0.23396,0.010466,1,0.325,0.5,0.325,0
-0.22143,0.011252,1,0.3375,0.5,0.3375,0
-0.20916,0.012118,1,0.35,0.5,0.35,0
-0.19705,0.013058,1,0.3625,0.5,0.3625,0
-0.18501,0.014062,1,0.375,0.5,0.375,0
-0.17299,0.015119,1,0.3875,0.5,0.3875,0
-0.16096,0.016219,1,0.4,0.5,0.4,0
-0.14889,0.017356,1,0.4125,0.5,0.4125,0
-0.13677,0.018521,1,0.425,0.5,0.425,0
-0.1246,0.019709,1,0.4375,0.5,0.4375,0
-0.11237,0.020917,1,0.45,0.5,0.45,0
-0.1001,0.02214,1,0.4625,0.5,0.4625,0
-0.087765,0.023376,1,0.475,0.5,0.475,0
-0.075384,0.024623,1,0.4875,0.5,0.4875,0
-0.062951,0.025879,1,0.5,0.5,0.5,0
-0.050464,0.02714,1,0.5125,0.5,0.5125,0
-0.03792,0.028405,1,0.525,0.5,0.525,0
-0.025314,0.029672,1,0.5375,0.5,0.5375,0
-0.012641,0.030936,1,0.55,0.5,0.55,0
0.00010694,0.032196,1,0.5625,0.5,0.5625,0
0.012937,0.033447,1,0.575,0.5,0.575,0
0.025858,0.034685,1,0.5875,0.5,0.5875,0
0.03888,0.035906,1,0.6,0.5,0.6,0
0.052014,0.037106,1,0.6125,0.5,0.6125,0
0.065273,0.038278,1,0.625,0.5,0.625,0
0.078669,0.039419,1,0.6375,0.5,0.6375,0
0.09222,0.040521,1,0.65,0.5,0.65,0
0.10594,0.041581,1,0.6625,0.5,0.6625,0
0.11986,0.042591,1,0.675,0.5,0.675,0
0.13398,0.043545,1,0.6875,0.5,0.6875,0
0.14835,0.044439,1,0.7,0.5,0.7,0
0.16296,0.045264,1,0.7125,0.5,0.7125,0
0.17786,0.046015,1,0.725,0.5,0.725,0
0.19304,0.046683,1,0.7375,0.5,0.7375,0
0.20851,0.047259,1,0.75,0.5,0.75,0
0.22426,0.047732,1,0.7625,0.5,0.7625,0
0.24026,0.048089,1,0.775,0.5,0.775,0
0.25644,0.048314,1,0.7875,0.5,0.7875,0
0.27273,0.048389,1,0.8,0.5,0.8,0
0.289,0.048291,1,0.8125,0.5,0.8125,0
0.30507,0.047995,1,0.825,0.5,0.825,0
0.32076,0.047472,1,0.8375,0.5,0.8375,0
0.33581,0.046693,1,0.85,0.5,0.85,0
0.34997,0.045627,1,0.8625,0.5,0.8625,0
0.36294,0.044241,1,0.875,0.5,0.875,0
0.37451,0.042493,1,0.8875,0.5,0.8875,0
0.38466,0.040319,1,0.9,0.5,0.9,0
0.39402,0.037595,1,0.9125,0.5,0.9125,0
0.40481,0.034083,1,0.925,0.5,0.925,0
0.42251,0.029424,1,0.9375,0.5,0.9375,0
0.45767,0.023271,1,0.95,0.5,0.95,0
0.52593,0.015705,1,0.9625,0.5,0.9625,0
0.64262,0.0078037,1,0.975,0.5,0.975,0
0.80979,0.0017925,1,0.9875,0.5,0.9875,0
1.0029,-0.00016479,1,1,0.5,1,0


==> figures/re1000-2d-p1-cart1_5-strong-bc-uy-horizontal-centerline-lambda-10-6.txt <==
"U0","U1","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
-1.6456e-05,0.0005166,1,0,0,0.5,0
0.0004812,0.087368,1,0.0125,0.0125,0.5,0
0.0010844,0.15663,1,0.025,0.025,0.5,0
0.00082024,0.20983,1,0.0375,0.0375,0.5,0
-0.00065354,0.24978,1,0.05,0.05,0.5,0
-0.0032137,0.28004,1,0.0625,0.0625,0.5,0
-0.0065058,0.30384,1,0.075,0.075,0.5,0
-0.010152,0.32342,1,0.0875,0.0875,0.5,0
-0.013863,0.33986,1,0.1,0.1,0.5,0
-0.017457,0.35344,1,0.1125,0.1125,0.5,0
-0.020836,0.36403,1,0.125,0.125,0.5,0
-0.023952,0.37138,1,0.1375,0.1375,0.5,0
-0.026785,0.37532,1,0.15,0.15,0.5,0
-0.02933,0.37581,1,0.1625,0.1625,0.5,0
-0.031597,0.37297,1,0.175,0.175,0.5,0
-0.033603,0.36707,1,0.1875,0.1875,0.5,0
-0.035376,0.35848,1,0.2,0.2,0.5,0
-0.036948,0.34766,1,0.2125,0.2125,0.5,0
-0.038355,0.33508,1,0.225,0.225,0.5,0
-0.039632,0.32124,1,0.2375,0.2375,0.5,0
-0.040813,0.30656,1,0.25,0.25,0.5,0
-0.041927,0.29141,1,0.2625,0.2625,0.5,0
-0.042997,0.27608,1,0.275,0.275,0.5,0
-0.044041,0.2608,1,0.2875,0.2875,0.5,0
-0.04507,0.24569,1,0.3,0.3,0.5,0
-0.046092,0.23083,1,0.3125,0.3125,0.5,0
-0.047113,0.21625,1,0.325,0.325,0.5,0
-0.048134,0.20193,1,0.3375,0.3375,0.5,0
-0.049156,0.18784,1,0.35,0.35,0.5,0
-0.050181,0.17395,1,0.3625,0.3625,0.5,0
-0.051208,0.16022,1,0.375,0.375,0.5,0
-0.052241,0.1466,1,0.3875,0.3875,0.5,0
-0.05328,0.13307,1,0.4,0.4,0.5,0
-0.054328,0.11959,1,0.4125,0.4125,0.5,0
-0.05539,0.10615,1,0.425,0.425,0.5,0
-0.056468,0.092736,1,0.4375,0.4375,0.5,0
-0.057568,0.07933,1,0.45,0.45,0.5,0
-0.058694,0.065927,1,0.4625,0.4625,0.5,0
-0.05985,0.052521,1,0.475,0.475,0.5,0
-0.06104,0.039108,1,0.4875,0.4875,0.5,0
-0.062268,0.025682,1,0.5,0.5,0.5,0
-0.063538,0.012239,1,0.5125,0.5125,0.5,0
-0.064852,-0.0012286,1,0.525,0.525,0.5,0
-0.066214,-0.014726,1,0.5375,0.5375,0.5,0
-0.067625,-0.028261,1,0.55,0.55,0.5,0
-0.069085,-0.04184,1,0.5625,0.5625,0.5,0
-0.070596,-0.055472,1,0.575,0.575,0.5,0
-0.072156,-0.069164,1,0.5875,0.5875,0.5,0
-0.073763,-0.082924,1,0.6,0.6,0.5,0
-0.075414,-0.096759,1,0.6125,0.6125,0.5,0
-0.077104,-0.11067,1,0.625,0.625,0.5,0
-0.078826,-0.12467,1,0.6375,0.6375,0.5,0
-0.080571,-0.13875,1,0.65,0.65,0.5,0
-0.082329,-0.15291,1,0.6625,0.6625,0.5,0
-0.084086,-0.16714,1,0.675,0.675,0.5,0
-0.085828,-0.18141,1,0.6875,0.6875,0.5,0
-0.087541,-0.19572,1,0.7,0.7,0.5,0
-0.089212,-0.21005,1,0.7125,0.7125,0.5,0
-0.09083,-0.22436,1,0.725,0.725,0.5,0
-0.092395,-0.23865,1,0.7375,0.7375,0.5,0
-0.093923,-0.25295,1,0.75,0.75,0.5,0
-0.095451,-0.26732,1,0.7625,0.7625,0.5,0
-0.097053,-0.28194,1,0.775,0.775,0.5,0
-0.098843,-0.2971,1,0.7875,0.7875,0.5,0
-0.10098,-0.31325,1,0.8,0.8,0.5,0
-0.10367,-0.33108,1,0.8125,0.8125,0.5,0
-0.10711,-0.35142,1,0.825,0.825,0.5,0
-0.11143,-0.37513,1,0.8375,0.8375,0.5,0
-0.11655,-0.40277,1,0.85,0.85,0.5,0
-0.12204,-0.4341,1,0.8625,0.8625,0.5,0
-0.12696,-0.46729,1,0.875,0.875,0.5,0
-0.12978,-0.49827,1,0.8875,0.8875,0.5,0
-0.12857,-0.52041,1,0.9,0.9,0.5,0
-0.12149,-0.52532,1,0.9125,0.9125,0.5,0
-0.10753,-0.505,1,0.925,0.925,0.5,0
-0.087254,-0.45487,1,0.9375,0.9375,0.5,0
-0.063042,-0.37658,1,0.95,0.95,0.5,0
-0.03862,-0.27864,1,0.9625,0.9625,0.5,0
-0.017995,-0.17432,1,0.975,0.975,0.5,0
-0.0043679,-0.077522,1,0.9875,0.9875,0.5,0
0.00026437,0.00083976,1,1,1,0.5,0


==> figures/re1000-2d-p1-cart1_5-strong-bc-uy-horizontal-centerline-npr-lambda-10-3.txt <==
"U0","U1","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
-0.00038534,-0.00093676,1,0,0,0.5,0
-0.00083176,0.01298,1,0.0125,0.0125,0.5,0
-0.0014326,0.023478,1,0.025,0.025,0.5,0
-0.0023311,0.031806,1,0.0375,0.0375,0.5,0
-0.0034644,0.038242,1,0.05,0.05,0.5,0
-0.0047742,0.042967,1,0.0625,0.0625,0.5,0
-0.0062081,0.046158,1,0.075,0.075,0.5,0
-0.0077198,0.048002,1,0.0875,0.0875,0.5,0
-0.0092692,0.048684,1,0.1,0.1,0.5,0
-0.010823,0.048388,1,0.1125,0.1125,0.5,0
-0.012352,0.047288,1,0.125,0.125,0.5,0
-0.013836,0.045545,1,0.1375,0.1375,0.5,0
-0.015257,0.043306,1,0.15,0.15,0.5,0
-0.016605,0.040699,1,0.1625,0.1625,0.5,0
-0.01787,0.037837,1,0.175,0.175,0.5,0
-0.019049,0.034815,1,0.1875,0.1875,0.5,0
-0.02014,0.031712,1,0.2,0.2,0.5,0
-0.021145,0.028591,1,0.2125,0.2125,0.5,0
-0.022065,0.025505,1,0.225,0.225,0.5,0
-0.022906,0.022491,1,0.2375,0.2375,0.5,0
-0.023672,0.019577,1,0.25,0.25,0.5,0
-0.024368,0.016785,1,0.2625,0.2625,0.5,0
-0.025001,0.014127,1,0.275,0.275,0.5,0
-0.025576,0.01161,1,0.2875,0.2875,0.5,0
-0.026098,0.0092357,1,0.3,0.3,0.5,0
-0.026572,0.0070037,1,0.3125,0.3125,0.5,0
-0.027004,0.0049099,1,0.325,0.325,0.5,0
-0.027397,0.0029485,1,0.3375,0.3375,0.5,0
-0.027755,0.0011126,1,0.35,0.35,0.5,0
-0.02808,-0.00060583,1,0.3625,0.3625,0.5,0
-0.028375,-0.0022148,1,0.375,0.375,0.5,0
-0.028641,-0.0037227,1,0.3875,0.3875,0.5,0
-0.028879,-0.0051375,1,0.4,0.4,0.5,0
-0.029091,-0.006467,1,0.4125,0.4125,0.5,0
-0.029277,-0.0077183,1,0.425,0.425,0.5,0
-0.029435,-0.0088981,1,0.4375,0.4375,0.5,0
-0.029565,-0.010012,1,0.45,0.45,0.5,0
-0.029667,-0.011067,1,0.4625,0.4625,0.5,0
-0.029739,-0.012066,1,0.475,0.475,0.5,0
-0.029779,-0.013014,1,0.4875,0.4875,0.5,0
-0.029785,-0.013914,1,0.5,0.5,0.5,0
-0.029757,-0.01477,1,0.5125,0.5125,0.5,0
-0.02969,-0.015584,1,0.525,0.525,0.5,0
-0.029584,-0.016358,1,0.5375,0.5375,0.5,0
-0.029436,-0.017093,1,0.55,0.55,0.5,0
-0.029243,-0.017789,1,0.5625,0.5625,0.5,0
-0.029003,-0.018449,1,0.575,0.575,0.5,0
-0.028714,-0.01907,1,0.5875,0.5875,0.5,0
-0.028373,-0.019654,1,0.6,0.6,0.5,0
-0.027979,-0.0202,1,0.6125,0.6125,0.5,0
-0.027531,-0.020706,1,0.625,0.625,0.5,0
-0.027026,-0.021171,1,0.6375,0.6375,0.5,0
-0.026464,-0.021595,1,0.65,0.65,0.5,0
-0.025845,-0.021975,1,0.6625,0.6625,0.5,0
-0.025168,-0.022311,1,0.675,0.675,0.5,0
-0.024435,-0.0226,1,0.6875,0.6875,0.5,0
-0.023647,-0.022842,1,0.7,0.7,0.5,0
-0.022805,-0.023036,1,0.7125,0.7125,0.5,0
-0.021913,-0.02318,1,0.725,0.725,0.5,0
-0.020973,-0.023274,1,0.7375,0.7375,0.5,0
-0.01999,-0.023318,1,0.75,0.75,0.5,0
-0.018968,-0.023313,1,0.7625,0.7625,0.5,0
-0.017912,-0.023259,1,0.775,0.775,0.5,0
-0.016827,-0.023156,1,0.7875,0.7875,0.5,0
-0.015719,-0.023007,1,0.8,0.8,0.5,0
-0.014593,-0.022812,1,0.8125,0.8125,0.5,0
-0.013456,-0.022573,1,0.825,0.825,0.5,0
-0.012312,-0.02229,1,0.8375,0.8375,0.5,0
-0.011168,-0.021963,1,0.85,0.85,0.5,0
-0.01003,-0.021591,1,0.8625,0.8625,0.5,0
-0.0089033,-0.021169,1,0.875,0.875,0.5,0
-0.0077935,-0.020689,1,0.8875,0.8875,0.5,0
-0.0067072,-0.020135,1,0.9,0.9,0.5,0
-0.0056517,-0.019482,1,0.9125,0.9125,0.5,0
-0.0046358,-0.018685,1,0.925,0.925,0.5,0
-0.0036711,-0.017671,1,0.9375,0.9375,0.5,0
-0.002774,-0.016318,1,0.95,0.95,0.5,0
-0.0019669,-0.01442,1,0.9625,0.9625,0.5,0
-0.0012554,-0.011619,1,0.975,0.975,0.5,0
-7.9143e-05,-0.0072269,1,0.9875,0.9875,0.5,0
0.064369,-0.00021592,1,1,1,0.5,0


==> figures/re1000-2d-p1-cart1_5-strong-bc-uy-horizontal-centerline.txt <==
"U0","U1","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
-1.6384e-05,0.00051814,1,0,0,0.5,0
0.00048062,0.087529,1,0.0125,0.0125,0.5,0
0.0010796,0.1569,1,0.025,0.025,0.5,0
0.00080598,0.21018,1,0.0375,0.0375,0.5,0
-0.00068147,0.25017,1,0.05,0.05,0.5,0
-0.0032576,0.28046,1,0.0625,0.0625,0.5,0
-0.0065664,0.3043,1,0.075,0.075,0.5,0
-0.010229,0.32392,1,0.0875,0.0875,0.5,0
-0.013956,0.34041,1,0.1,0.1,0.5,0
-0.017565,0.35404,1,0.1125,0.1125,0.5,0
-0.020959,0.36467,1,0.125,0.125,0.5,0
-0.02409,0.37207,1,0.1375,0.1375,0.5,0
-0.026938,0.37604,1,0.15,0.15,0.5,0
-0.029499,0.37656,1,0.1625,0.1625,0.5,0
-0.031782,0.37376,1,0.175,0.175,0.5,0
-0.033804,0.36788,1,0.1875,0.1875,0.5,0
-0.035594,0.35932,1,0.2,0.2,0.5,0
-0.037183,0.34853,1,0.2125,0.2125,0.5,0
-0.038608,0.33599,1,0.225,0.225,0.5,0
-0.039904,0.32218,1,0.2375,0.2375,0.5,0
-0.041105,0.30754,1,0.25,0.25,0.5,0
-0.04224,0.29242,1,0.2625,0.2625,0.5,0
-0.043331,0.27714,1,0.275,0.275,0.5,0
-0.044397,0.26188,1,0.2875,0.2875,0.5,0
-0.045449,0.2468,1,0.3,0.3,0.5,0
-0.046494,0.23195,1,0.3125,0.3125,0.5,0
-0.047538,0.21737,1,0.325,0.325,0.5,0
-0.048582,0.20305,1,0.3375,0.3375,0.5,0
-0.049627,0.18895,1,0.35,0.35,0.5,0
-0.050674,0.17503,1,0.3625,0.3625,0.5,0
-0.051724,0.16126,1,0.375,0.375,0.5,0
-0.052777,0.1476,1,0.3875,0.3875,0.5,0
-0.053837,0.134,1,0.4,0.4,0.5,0
-0.054905,0.12046,1,0.4125,0.4125,0.5,0
-0.055985,0.10694,1,0.425,0.425,0.5,0
-0.057082,0.093439,1,0.4375,0.4375,0.5,0
-0.058198,0.079941,1,0.45,0.45,0.5,0
-0.059339,0.06644,1,0.4625,0.4625,0.5,0
-0.060509,0.052933,1,0.475,0.475,0.5,0
-0.061711,0.039414,1,0.4875,0.4875,0.5,0
-0.062951,0.025879,1,0.5,0.5,0.5,0
-0.06423,0.012324,1,0.5125,0.5125,0.5,0
-0.065552,-0.0012563,1,0.525,0.525,0.5,0
-0.06692,-0.014866,1,0.5375,0.5375,0.5,0
-0.068334,-0.028513,1,0.55,0.55,0.5,0
-0.069797,-0.042202,1,0.5625,0.5625,0.5,0
-0.071308,-0.055941,1,0.575,0.575,0.5,0
-0.072866,-0.069738,1,0.5875,0.5875,0.5,0
-0.074469,-0.083597,1,0.6,0.6,0.5,0
-0.076114,-0.097527,1,0.6125,0.6125,0.5,0
-0.077796,-0.11153,1,0.625,0.625,0.5,0
-0.079509,-0.12561,1,0.6375,0.6375,0.5,0
-0.081242,-0.13976,1,0.65,0.65,0.5,0
-0.082986,-0.15399,1,0.6625,0.6625,0.5,0
-0.084729,-0.16827,1,0.675,0.675,0.5,0
-0.086454,-0.1826,1,0.6875,0.6875,0.5,0
-0.088149,-0.19695,1,0.7,0.7,0.5,0
-0.0898,-0.21131,1,0.7125,0.7125,0.5,0
-0.091396,-0.22564,1,0.725,0.725,0.5,0
-0.092937,-0.23994,1,0.7375,0.7375,0.5,0
-0.094438,-0.25424,1,0.75,0.75,0.5,0
-0.095936,-0.2686,1,0.7625,0.7625,0.5,0
-0.097504,-0.28319,1,0.775,0.775,0.5,0
-0.099257,-0.2983,1,0.7875,0.7875,0.5,0
-0.10136,-0.3144,1,0.8,0.8,0.5,0
-0.104,-0.33215,1,0.8125,0.8125,0.5,0
-0.10739,-0.35238,1,0.825,0.825,0.5,0
-0.11166,-0.37598,1,0.8375,0.8375,0.5,0
-0.11673,-0.40351,1,0.85,0.85,0.5,0
-0.12219,-0.43473,1,0.8625,0.8625,0.5,0
-0.12708,-0.46784,1,0.875,0.875,0.5,0
-0.12989,-0.49878,1,0.8875,0.8875,0.5,0
-0.12869,-0.52092,1,0.9,0.9,0.5,0
-0.12162,-0.52588,1,0.9125,0.9125,0.5,0
-0.10767,-0.50561,1,0.925,0.925,0.5,0
-0.08739,-0.45551,1,0.9375,0.9375,0.5,0
-0.063157,-0.37718,1,0.95,0.95,0.5,0
-0.0387,-0.27914,1,0.9625,0.9625,0.5,0
-0.018036,-0.17465,1,0.975,0.975,0.5,0
-0.0043786,-0.077673,1,0.9875,0.9875,0.5,0
0.000265,0.00084178,1,1,1,0.5,0


==> figures/re1000-2d-p1-hexa3_5-strong-bc-ux-vertical-centerline-lambda-10-6.txt <==
"U0","U1","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0,0,1,0,0.5,0,0
-0.048615,0.00027834,1,0.0125,0.5,0.0125,0
-0.092059,0.00063779,1,0.025,0.5,0.025,0
-0.13115,0.00063005,1,0.0375,0.5,0.0375,0
-0.16705,0.00012246,1,0.05,0.5,0.05,0
-0.20092,-0.00075412,1,0.0625,0.5,0.0625,0
-0.23355,-0.0017384,1,0.075,0.5,0.075,0
-0.2651,-0.0025679,1,0.0875,0.5,0.0875,0
-0.29505,-0.0030559,1,0.1,0.5,0.1,0
-0.32244,-0.0031123,1,0.1125,0.5,0.1125,0
-0.34611,-0.0027292,1,0.125,0.5,0.125,0
-0.365,-0.0019582,1,0.1375,0.5,0.1375,0
-0.37832,-0.00089004,1,0.15,0.5,0.15,0
-0.38571,0.00036281,1,0.1625,0.5,0.1625,0
-0.38726,0.0016834,1,0.175,0.5,0.175,0
-0.3835,0.0029669,1,0.1875,0.5,0.1875,0
-0.3753,0.0041344,1,0.2,0.5,0.2,0
-0.36369,0.0051401,1,0.2125,0.5,0.2125,0
-0.34976,0.0059727,1,0.225,0.5,0.225,0
-0.33449,0.0066497,1,0.2375,0.5,0.2375,0
-0.3187,0.0072083,1,0.25,0.5,0.25,0
-0.30297,0.0076959,1,0.2625,0.5,0.2625,0
-0.28767,0.0081603,1,0.275,0.5,0.275,0
-0.27297,0.0086437,1,0.2875,0.5,0.2875,0
-0.25894,0.009178,1,0.3,0.5,0.3,0
-0.2455,0.0097845,1,0.3125,0.5,0.3125,0
-0.23257,0.010474,1,0.325,0.5,0.325,0
-0.22002,0.011248,1,0.3375,0.5,0.3375,0
-0.20773,0.012103,1,0.35,0.5,0.35,0
-0.19562,0.013031,1,0.3625,0.5,0.3625,0
-0.18359,0.014023,1,0.375,0.5,0.375,0
-0.17159,0.015068,1,0.3875,0.5,0.3875,0
-0.15959,0.016157,1,0.4,0.5,0.4,0
-0.14756,0.017281,1,0.4125,0.5,0.4125,0
-0.13549,0.018435,1,0.425,0.5,0.425,0
-0.12338,0.019612,1,0.4375,0.5,0.4375,0
-0.11122,0.020808,1,0.45,0.5,0.45,0
-0.099021,0.022021,1,0.4625,0.5,0.4625,0
-0.086774,0.023246,1,0.475,0.5,0.475,0
-0.074483,0.024482,1,0.4875,0.5,0.4875,0
-0.062147,0.025727,1,0.5,0.5,0.5,0
-0.049762,0.026978,1,0.5125,0.5,0.5125,0
-0.037326,0.028233,1,0.525,0.5,0.525,0
-0.024832,0.02949,1,0.5375,0.5,0.5375,0
-0.012274,0.030746,1,0.55,0.5,0.55,0
0.00035622,0.031998,1,0.5625,0.5,0.5625,0
0.013067,0.033242,1,0.575,0.5,0.575,0
0.025867,0.034474,1,0.5875,0.5,0.5875,0
0.038769,0.03569,1,0.6,0.5,0.6,0
0.051784,0.036885,1,0.6125,0.5,0.6125,0
0.064926,0.038054,1,0.625,0.5,0.625,0
0.07821,0.039193,1,0.6375,0.5,0.6375,0
0.091652,0.040295,1,0.65,0.5,0.65,0
0.10527,0.041356,1,0.6625,0.5,0.6625,0
0.11909,0.042368,1,0.675,0.5,0.675,0
0.13313,0.043327,1,0.6875,0.5,0.6875,0
0.14741,0.044226,1,0.7,0.5,0.7,0
0.16196,0.045059,1,0.7125,0.5,0.7125,0
0.17679,0.045819,1,0.725,0.5,0.725,0
0.19191,0.046497,1,0.7375,0.5,0.7375,0
0.20734,0.047084,1,0.75,0.5,0.75,0
0.22305,0.047569,1,0.7625,0.5,0.7625,0
0.23902,0.04794,1,0.775,0.5,0.775,0
0.25518,0.048179,1,0.7875,0.5,0.7875,0
0.27145,0.048268,1,0.8,0.5,0.8,0
0.28769,0.048184,1,0.8125,0.5,0.8125,0
0.30375,0.047902,1,0.825,0.5,0.825,0
0.31943,0.047393,1,0.8375,0.5,0.8375,0
0.33447,0.046627,1,0.85,0.5,0.85,0
0.34861,0.045574,1,0.8625,0.5,0.8625,0
0.36159,0.044198,1,0.875,0.5,0.875,0
0.37316,0.042458,1,0.8875,0.5,0.8875,0
0.38335,0.040287,1,0.9,0.5,0.9,0
0.39283,0.037556,1,0.9125,0.5,0.9125,0
0.40394,0.034031,1,0.925,0.5,0.925,0
0.4223,0.029361,1,0.9375,0.5,0.9375,0
0.45854,0.023231,1,0.95,0.5,0.95,0
0.5281,0.015759,1,0.9625,0.5,0.9625,0
0.64555,0.0080282,1,0.975,0.5,0.975,0
0.81163,0.0022392,1,0.9875,0.5,0.9875,0
1,0,1,1,0.5,1,0


==> figures/re1000-2d-p1-hexa3_5-strong-bc-ux-vertical-centerline.txt <==
"U0","U1","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0,0,1,0,0.5,0,0
-0.048611,0.00027801,1,0.0125,0.5,0.0125,0
-0.092053,0.00063667,1,0.025,0.5,0.025,0
-0.13115,0.00062791,1,0.0375,0.5,0.0375,0
-0.16705,0.00011931,1,0.05,0.5,0.05,0
-0.20093,-0.00075815,1,0.0625,0.5,0.0625,0
-0.23357,-0.0017431,1,0.075,0.5,0.075,0
-0.26513,-0.002573,1,0.0875,0.5,0.0875,0
-0.29509,-0.0030612,1,0.1,0.5,0.1,0
-0.32249,-0.0031178,1,0.1125,0.5,0.1125,0
-0.34618,-0.0027347,1,0.125,0.5,0.125,0
-0.36508,-0.0019637,1,0.1375,0.5,0.1375,0
-0.37841,-0.00089534,1,0.15,0.5,0.15,0
-0.38581,0.00035771,1,0.1625,0.5,0.1625,0
-0.38737,0.0016785,1,0.175,0.5,0.175,0
-0.38362,0.0029623,1,0.1875,0.5,0.1875,0
-0.37542,0.0041301,1,0.2,0.5,0.2,0
-0.36382,0.0051363,1,0.2125,0.5,0.2125,0
-0.3499,0.0059694,1,0.225,0.5,0.225,0
-0.33465,0.006647,1,0.2375,0.5,0.2375,0
-0.31886,0.0072065,1,0.25,0.5,0.25,0
-0.30314,0.0076951,1,0.2625,0.5,0.2625,0
-0.28785,0.0081608,1,0.275,0.5,0.275,0
-0.27316,0.0086455,1,0.2875,0.5,0.2875,0
-0.25913,0.0091814,1,0.3,0.5,0.3,0
-0.2457,0.0097895,1,0.3125,0.5,0.3125,0
-0.23277,0.010481,1,0.325,0.5,0.325,0
-0.22022,0.011256,1,0.3375,0.5,0.3375,0
-0.20794,0.012113,1,0.35,0.5,0.35,0
-0.19582,0.013043,1,0.3625,0.5,0.3625,0
-0.18379,0.014036,1,0.375,0.5,0.375,0
-0.17179,0.015083,1,0.3875,0.5,0.3875,0
-0.15978,0.016173,1,0.4,0.5,0.4,0
-0.14774,0.0173,1,0.4125,0.5,0.4125,0
-0.13567,0.018455,1,0.425,0.5,0.425,0
-0.12354,0.019634,1,0.4375,0.5,0.4375,0
-0.11137,0.020831,1,0.45,0.5,0.45,0
-0.099156,0.022045,1,0.4625,0.5,0.4625,0
-0.086895,0.023272,1,0.475,0.5,0.475,0
-0.074589,0.024509,1,0.4875,0.5,0.4875,0
-0.062237,0.025755,1,0.5,0.5,0.5,0
-0.049836,0.027008,1,0.5125,0.5,0.5125,0
-0.037383,0.028265,1,0.525,0.5,0.525,0
-0.024872,0.029523,1,0.5375,0.5,0.5375,0
-0.012296,0.03078,1,0.55,0.5,0.55,0
0.00035172,0.032033,1,0.5625,0.5,0.5625,0
0.01308,0.033278,1,0.575,0.5,0.575,0
0.025898,0.034511,1,0.5875,0.5,0.5875,0
0.038818,0.035728,1,0.6,0.5,0.6,0
0.05185,0.036923,1,0.6125,0.5,0.6125,0
0.065009,0.038093,1,0.625,0.5,0.625,0
0.078308,0.039232,1,0.6375,0.5,0.6375,0
0.091766,0.040335,1,0.65,0.5,0.65,0
0.1054,0.041395,1,0.6625,0.5,0.6625,0
0.11923,0.042407,1,0.675,0.5,0.675,0
0.13328,0.043366,1,0.6875,0.5,0.6875,0
0.14758,0.044264,1,0.7,0.5,0.7,0
0.16213,0.045096,1,0.7125,0.5,0.7125,0
0.17697,0.045855,1,0.725,0.5,0.725,0
0.1921,0.046532,1,0.7375,0.5,0.7375,0
0.20754,0.047117,1,0.75,0.5,0.75,0
0.22325,0.047601,1,0.7625,0.5,0.7625,0
0.23922,0.04797,1,0.775,0.5,0.775,0
0.25538,0.048207,1,0.7875,0.5,0.7875,0
0.27165,0.048294,1,0.8,0.5,0.8,0
0.2879,0.048208,1,0.8125,0.5,0.8125,0
0.30396,0.047924,1,0.825,0.5,0.825,0
0.31963,0.047413,1,0.8375,0.5,0.8375,0
0.33467,0.046645,1,0.85,0.5,0.85,0
0.34881,0.045589,1,0.8625,0.5,0.8625,0
0.36178,0.044211,1,0.875,0.5,0.875,0
0.37335,0.042469,1,0.8875,0.5,0.8875,0
0.38354,0.040296,1,0.9,0.5,0.9,0
0.39301,0.037564,1,0.9125,0.5,0.9125,0
0.40411,0.034037,1,0.925,0.5,0.925,0
0.42245,0.029366,1,0.9375,0.5,0.9375,0
0.45867,0.023235,1,0.95,0.5,0.95,0
0.5282,0.015761,1,0.9625,0.5,0.9625,0
0.64562,0.0080291,1,0.975,0.5,0.975,0
0.81167,0.0022393,1,0.9875,0.5,0.9875,0
1,0,1,1,0.5,1,0


==> figures/re1000-2d-p1-hexa3_5-strong-bc-uy-horizontal-centerline-lambda-10-6.txt <==
"U0","U1","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0,0,1,0,0,0.5,0
0.00048898,0.086248,1,0.0125,0.0125,0.5,0
0.001041,0.15555,1,0.025,0.025,0.5,0
0.00076468,0.20895,1,0.0375,0.0375,0.5,0
-0.00069149,0.24917,1,0.05,0.05,0.5,0
-0.00322,0.27966,1,0.0625,0.0625,0.5,0
-0.0064797,0.30362,1,0.075,0.075,0.5,0
-0.0101,0.32326,1,0.0875,0.0875,0.5,0
-0.013791,0.33972,1,0.1,0.1,0.5,0
-0.017371,0.35329,1,0.1125,0.1125,0.5,0
-0.02074,0.36386,1,0.125,0.125,0.5,0
-0.023847,0.37121,1,0.1375,0.1375,0.5,0
-0.026674,0.37514,1,0.15,0.15,0.5,0
-0.029214,0.37563,1,0.1625,0.1625,0.5,0
-0.031478,0.37281,1,0.175,0.175,0.5,0
-0.033482,0.36692,1,0.1875,0.1875,0.5,0
-0.035254,0.35836,1,0.2,0.2,0.5,0
-0.036826,0.34756,1,0.2125,0.2125,0.5,0
-0.038233,0.33502,1,0.225,0.225,0.5,0
-0.039511,0.3212,1,0.2375,0.2375,0.5,0
-0.040693,0.30653,1,0.25,0.25,0.5,0
-0.041808,0.2914,1,0.2625,0.2625,0.5,0
-0.042879,0.2761,1,0.275,0.275,0.5,0
-0.043923,0.26082,1,0.2875,0.2875,0.5,0
-0.044952,0.24572,1,0.3,0.3,0.5,0
-0.045974,0.23086,1,0.3125,0.3125,0.5,0
-0.046995,0.21628,1,0.325,0.325,0.5,0
-0.048016,0.20196,1,0.3375,0.3375,0.5,0
-0.049038,0.18787,1,0.35,0.35,0.5,0
-0.050062,0.17399,1,0.3625,0.3625,0.5,0
-0.051089,0.16025,1,0.375,0.375,0.5,0
-0.052121,0.14664,1,0.3875,0.3875,0.5,0
-0.05316,0.1331,1,0.4,0.4,0.5,0
-0.054208,0.11963,1,0.4125,0.4125,0.5,0
-0.055269,0.10619,1,0.425,0.425,0.5,0
-0.056348,0.092773,1,0.4375,0.4375,0.5,0
-0.057448,0.079368,1,0.45,0.45,0.5,0
-0.058573,0.065967,1,0.4625,0.4625,0.5,0
-0.059729,0.052563,1,0.475,0.475,0.5,0
-0.060919,0.039151,1,0.4875,0.4875,0.5,0
-0.062147,0.025727,1,0.5,0.5,0.5,0
-0.063416,0.012284,1,0.5125,0.5125,0.5,0
-0.064731,-0.0011824,1,0.525,0.525,0.5,0
-0.066092,-0.014679,1,0.5375,0.5375,0.5,0
-0.067502,-0.028213,1,0.55,0.55,0.5,0
-0.068963,-0.041791,1,0.5625,0.5625,0.5,0
-0.070473,-0.055422,1,0.575,0.575,0.5,0
-0.072033,-0.069114,1,0.5875,0.5875,0.5,0
-0.07364,-0.082873,1,0.6,0.6,0.5,0
-0.07529,-0.096708,1,0.6125,0.6125,0.5,0
-0.07698,-0.11062,1,0.625,0.625,0.5,0
-0.078701,-0.12462,1,0.6375,0.6375,0.5,0
-0.080446,-0.1387,1,0.65,0.65,0.5,0
-0.082203,-0.15286,1,0.6625,0.6625,0.5,0
-0.08396,-0.16708,1,0.675,0.675,0.5,0
-0.085702,-0.18136,1,0.6875,0.6875,0.5,0
-0.087416,-0.19567,1,0.7,0.7,0.5,0
-0.089087,-0.20999,1,0.7125,0.7125,0.5,0
-0.090706,-0.2243,1,0.725,0.725,0.5,0
-0.092274,-0.2386,1,0.7375,0.7375,0.5,0
-0.093804,-0.2529,1,0.75,0.75,0.5,0
-0.095337,-0.26729,1,0.7625,0.7625,0.5,0
-0.096945,-0.28192,1,0.775,0.775,0.5,0
-0.098742,-0.29709,1,0.7875,0.7875,0.5,0
-0.10089,-0.31327,1,0.8,0.8,0.5,0
-0.10359,-0.33113,1,0.8125,0.8125,0.5,0
-0.10703,-0.3515,1,0.825,0.825,0.5,0
-0.11133,-0.37522,1,0.8375,0.8375,0.5,0
-0.11643,-0.40287,1,0.85,0.85,0.5,0
-0.12189,-0.43414,1,0.8625,0.8625,0.5,0
-0.12675,-0.46718,1,0.875,0.875,0.5,0
-0.12949,-0.49787,1,0.8875,0.8875,0.5,0
-0.1282,-0.51959,1,0.9,0.9,0.5,0
-0.12106,-0.52403,1,0.9125,0.9125,0.5,0
-0.10712,-0.50336,1,0.925,0.925,0.5,0
-0.086976,-0.45328,1,0.9375,0.9375,0.5,0
-0.063001,-0.37557,1,0.95,0.95,0.5,0
-0.038848,-0.27858,1,0.9625,0.9625,0.5,0
-0.018433,-0.1752,1,0.975,0.975,0.5,0
-0.0049163,-0.079,1,0.9875,0.9875,0.5,0
0,0,1,1,1,0.5,0


==> figures/re1000-2d-p1-hexa3_5-strong-bc-uy-horizontal-centerline.txt <==
"U0","U1","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0,0,1,0,0,0.5,0
0.00048898,0.086275,1,0.0125,0.0125,0.5,0
0.0010406,0.1556,1,0.025,0.025,0.5,0
0.00076314,0.20901,1,0.0375,0.0375,0.5,0
-0.00069481,0.24923,1,0.05,0.05,0.5,0
-0.0032255,0.27973,1,0.0625,0.0625,0.5,0
-0.0064874,0.3037,1,0.075,0.075,0.5,0
-0.01011,0.32335,1,0.0875,0.0875,0.5,0
-0.013803,0.33981,1,0.1,0.1,0.5,0
-0.017385,0.35339,1,0.1125,0.1125,0.5,0
-0.020756,0.36397,1,0.125,0.125,0.5,0
-0.023866,0.37132,1,0.1375,0.1375,0.5,0
-0.026694,0.37526,1,0.15,0.15,0.5,0
-0.029237,0.37576,1,0.1625,0.1625,0.5,0
-0.031502,0.37294,1,0.175,0.175,0.5,0
-0.033509,0.36706,1,0.1875,0.1875,0.5,0
-0.035283,0.3585,1,0.2,0.2,0.5,0
-0.036857,0.3477,1,0.2125,0.2125,0.5,0
-0.038267,0.33516,1,0.225,0.225,0.5,0
-0.039548,0.32135,1,0.2375,0.2375,0.5,0
-0.040733,0.30669,1,0.25,0.25,0.5,0
-0.041851,0.29157,1,0.2625,0.2625,0.5,0
-0.042924,0.27626,1,0.275,0.275,0.5,0
-0.043971,0.26099,1,0.2875,0.2875,0.5,0
-0.045003,0.24589,1,0.3,0.3,0.5,0
-0.046029,0.23104,1,0.3125,0.3125,0.5,0
-0.047052,0.21646,1,0.325,0.325,0.5,0
-0.048076,0.20213,1,0.3375,0.3375,0.5,0
-0.049101,0.18805,1,0.35,0.35,0.5,0
-0.050128,0.17415,1,0.3625,0.3625,0.5,0
-0.051158,0.16042,1,0.375,0.375,0.5,0
-0.052193,0.14679,1,0.3875,0.3875,0.5,0
-0.053234,0.13325,1,0.4,0.4,0.5,0
-0.054285,0.11976,1,0.4125,0.4125,0.5,0
-0.055348,0.10631,1,0.425,0.425,0.5,0
-0.056429,0.092881,1,0.4375,0.4375,0.5,0
-0.057531,0.079462,1,0.45,0.45,0.5,0
-0.058658,0.066045,1,0.4625,0.4625,0.5,0
-0.059816,0.052625,1,0.475,0.475,0.5,0
-0.061007,0.039197,1,0.4875,0.4875,0.5,0
-0.062237,0.025755,1,0.5,0.5,0.5,0
-0.063508,0.012296,1,0.5125,0.5125,0.5,0
-0.064823,-0.0011879,1,0.525,0.525,0.5,0
-0.066186,-0.014702,1,0.5375,0.5375,0.5,0
-0.067597,-0.028253,1,0.55,0.55,0.5,0
-0.069058,-0.041848,1,0.5625,0.5625,0.5,0
-0.070568,-0.055495,1,0.575,0.575,0.5,0
-0.072128,-0.069203,1,0.5875,0.5875,0.5,0
-0.073735,-0.082978,1,0.6,0.6,0.5,0
-0.075385,-0.096827,1,0.6125,0.6125,0.5,0
-0.077074,-0.11075,1,0.625,0.625,0.5,0
-0.078795,-0.12476,1,0.6375,0.6375,0.5,0
-0.080538,-0.13886,1,0.65,0.65,0.5,0
-0.082294,-0.15302,1,0.6625,0.6625,0.5,0
-0.08405,-0.16726,1,0.675,0.675,0.5,0
-0.08579,-0.18154,1,0.6875,0.6875,0.5,0
-0.087502,-0.19586,1,0.7,0.7,0.5,0
-0.089171,-0.21019,1,0.7125,0.7125,0.5,0
-0.090788,-0.22451,1,0.725,0.725,0.5,0
-0.092353,-0.2388,1,0.7375,0.7375,0.5,0
-0.09388,-0.25311,1,0.75,0.75,0.5,0
-0.095409,-0.26749,1,0.7625,0.7625,0.5,0
-0.097013,-0.28212,1,0.775,0.775,0.5,0
-0.098805,-0.29728,1,0.7875,0.7875,0.5,0
-0.10095,-0.31345,1,0.8,0.8,0.5,0
-0.10364,-0.3313,1,0.8125,0.8125,0.5,0
-0.10707,-0.35165,1,0.825,0.825,0.5,0
-0.11137,-0.37537,1,0.8375,0.8375,0.5,0
-0.11646,-0.40299,1,0.85,0.85,0.5,0
-0.12191,-0.43424,1,0.8625,0.8625,0.5,0
-0.12676,-0.46727,1,0.875,0.875,0.5,0
-0.12951,-0.49796,1,0.8875,0.8875,0.5,0
-0.12822,-0.51968,1,0.9,0.9,0.5,0
-0.12109,-0.52412,1,0.9125,0.9125,0.5,0
-0.10714,-0.50346,1,0.925,0.925,0.5,0
-0.086999,-0.45339,1,0.9375,0.9375,0.5,0
-0.06302,-0.37567,1,0.95,0.95,0.5,0
-0.038861,-0.27866,1,0.9625,0.9625,0.5,0
-0.01844,-0.17526,1,0.975,0.975,0.5,0
-0.0049183,-0.079026,1,0.9875,0.9875,0.5,0
0,0,1,1,1,0.5,0


==> figures/re1000-2d-p1-kershaw2_5-strong-bc-ux-vertical-centerline-lambda-10-6.txt <==
"U0","U1","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
-0.0038538,9.0668e-06,1,0,0.5,0,0
-0.051966,0.00031561,1,0.013889,0.5,0.013889,0
-0.10046,0.00068098,1,0.027778,0.5,0.027778,0
-0.14316,0.00048762,1,0.041667,0.5,0.041667,0
-0.18214,-0.00030597,1,0.055556,0.5,0.055556,0
-0.21918,-0.0013882,1,0.069444,0.5,0.069444,0
-0.25511,-0.0023567,1,0.083333,0.5,0.083333,0
-0.28967,-0.0029418,1,0.097222,0.5,0.097222,0
-0.32144,-0.0030522,1,0.11111,0.5,0.11111,0
-0.34843,-0.0027328,1,0.125,0.5,0.125,0
-0.36906,-0.0020921,1,0.13889,0.5,0.13889,0
-0.38244,-0.0011757,1,0.15278,0.5,0.15278,0
-0.38811,-9.6566e-05,1,0.16667,0.5,0.16667,0
-0.38695,0.0010356,1,0.18056,0.5,0.18056,0
-0.37985,0.002128,1,0.19444,0.5,0.19444,0
-0.36816,0.0030621,1,0.20833,0.5,0.20833,0
-0.35323,0.0039234,1,0.22222,0.5,0.22222,0
-0.33671,0.004608,1,0.23611,0.5,0.23611,0
-0.31939,0.0051939,1,0.25,0.5,0.25,0
-0.30217,0.0057695,1,0.26389,0.5,0.26389,0
-0.28543,0.0063402,1,0.27778,0.5,0.27778,0
-0.26943,0.007008,1,0.29167,0.5,0.29167,0
-0.25417,0.0077765,1,0.30556,0.5,0.30556,0
-0.23955,0.0086762,1,0.31944,0.5,0.31944,0
-0.22536,0.0097697,1,0.33333,0.5,0.33333,0
-0.21145,0.010975,1,0.34722,0.5,0.34722,0
-0.19765,0.012375,1,0.36111,0.5,0.36111,0
-0.18388,0.013892,1,0.375,0.5,0.375,0
-0.17009,0.015496,1,0.38889,0.5,0.38889,0
-0.15619,0.017242,1,0.40278,0.5,0.40278,0
-0.14229,0.018986,1,0.41667,0.5,0.41667,0
-0.12835,0.020784,1,0.43056,0.5,0.43056,0
-0.11859,0.018414,1,0.44444,0.5,0.44444,0
-0.10452,0.020388,1,0.45833,0.5,0.45833,0
-0.090086,0.022497,1,0.47222,0.5,0.47222,0
-0.075426,0.02468,1,0.48611,0.5,0.48611,0
-0.060639,0.026939,1,0.5,0.5,0.5,0
-0.046079,0.029072,1,0.51389,0.5,0.51389,0
-0.035755,0.027513,1,0.52778,0.5,0.52778,0
-0.020538,0.02992,1,0.54167,0.5,0.54167,0
-0.0050868,0.03241,1,0.55556,0.5,0.55556,0
0.0055506,0.031121,1,0.56944,0.5,0.56944,0
0.021183,0.033641,1,0.58333,0.5,0.58333,0
0.037265,0.03626,1,0.59722,0.5,0.59722,0
0.048568,0.035268,1,0.61111,0.5,0.61111,0
0.06491,0.037867,1,0.625,0.5,0.625,0
0.081661,0.040498,1,0.63889,0.5,0.63889,0
0.093742,0.039691,1,0.65278,0.5,0.65278,0
0.1112,0.042351,1,0.66667,0.5,0.66667,0
0.12399,0.041654,1,0.68056,0.5,0.68056,0
0.1421,0.044259,1,0.69444,0.5,0.69444,0
0.15575,0.043627,1,0.70833,0.5,0.70833,0
0.17473,0.046148,1,0.72222,0.5,0.72222,0
0.18926,0.045498,1,0.73611,0.5,0.73611,0
0.20912,0.047898,1,0.75,0.5,0.75,0
0.22466,0.047176,1,0.76389,0.5,0.76389,0
0.24492,0.049298,1,0.77778,0.5,0.77778,0
0.26159,0.048519,1,0.79167,0.5,0.79167,0
0.27839,0.047544,1,0.80556,0.5,0.80556,0
0.29835,0.049139,1,0.81944,0.5,0.81944,0
0.31526,0.047883,1,0.83333,0.5,0.83333,0
0.33158,0.046352,1,0.84722,0.5,0.84722,0
0.3479,0.044759,1,0.86111,0.5,0.86111,0
0.36232,0.044816,1,0.875,0.5,0.875,0
0.37514,0.042341,1,0.88889,0.5,0.88889,0
0.38663,0.039397,1,0.90278,0.5,0.90278,0
0.39806,0.035883,1,0.91667,0.5,0.91667,0
0.40964,0.03276,1,0.93056,0.5,0.93056,0
0.43776,0.026527,1,0.94444,0.5,0.94444,0
0.50038,0.018333,1,0.95833,0.5,0.95833,0
0.61929,0.0093844,1,0.97222,0.5,0.97222,0
0.80012,0.0023179,1,0.98611,0.5,0.98611,0
0.98427,4.8368e-05,1,1,0.5,1,0


==> figures/re1000-2d-p1-kershaw2_5-strong-bc-ux-vertical-centerline.txt <==
"U0","U1","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
-0.0038538,9.0668e-06,1,0,0.5,0,0
-0.042864,0.00022986,1,0.01087,0.5,0.01087,0
-0.084871,0.00061484,1,0.021739,0.5,0.021739,0
-0.11705,0.00069624,1,0.032609,0.5,0.032609,0
-0.15249,0.00046559,1,0.043478,0.5,0.043478,0
-0.17983,-0.00016944,1,0.054348,0.5,0.054348,0
-0.21249,-0.00099619,1,0.065217,0.5,0.065217,0
-0.23689,-0.0018585,1,0.076087,0.5,0.076087,0
-0.26868,-0.0026044,1,0.086957,0.5,0.086957,0
-0.29012,-0.0029948,1,0.097826,0.5,0.097826,0
-0.31927,-0.0033181,1,0.1087,0.5,0.1087,0
-0.33633,-0.0027281,1,0.11957,0.5,0.11957,0
-0.35867,-0.0028506,1,0.13043,0.5,0.13043,0
-0.36992,-0.0010386,1,0.1413,0.5,0.1413,0
-0.38226,-0.0014282,1,0.15217,0.5,0.15217,0
-0.38666,0.0015651,1,0.16304,0.5,0.16304,0
-0.38841,0.00061492,1,0.17391,0.5,0.17391,0
-0.38565,0.0043879,1,0.18478,0.5,0.18478,0
-0.37917,0.003019,1,0.19565,0.5,0.19565,0
-0.37059,0.006778,1,0.20652,0.5,0.20652,0
-0.35888,0.0052765,1,0.21739,0.5,0.21739,0
-0.34582,0.003942,1,0.22826,0.5,0.22826,0
-0.33251,0.0072885,1,0.23913,0.5,0.23913,0
-0.31939,0.0051939,1,0.25,0.5,0.25,0
-0.30463,0.0089284,1,0.26087,0.5,0.26087,0
-0.29261,0.0066618,1,0.27174,0.5,0.27174,0
-0.27792,0.010379,1,0.28261,0.5,0.28261,0
-0.26674,0.0084431,1,0.29348,0.5,0.29348,0
-0.25342,0.011807,1,0.30435,0.5,0.30435,0
-0.24246,0.010517,1,0.31522,0.5,0.31522,0
-0.2328,0.0089894,1,0.32609,0.5,0.32609,0
-0.21954,0.012824,1,0.33696,0.5,0.33696,0
-0.21048,0.011484,1,0.34783,0.5,0.34783,0
-0.20099,0.01064,1,0.3587,0.5,0.3587,0
-0.1882,0.014422,1,0.36957,0.5,0.36957,0
-0.17953,0.013414,1,0.38043,0.5,0.38043,0
-0.16637,0.01735,1,0.3913,0.5,0.3913,0
-0.15722,0.016742,1,0.40217,0.5,0.40217,0
-0.14843,0.016065,1,0.41304,0.5,0.41304,0
-0.13488,0.020081,1,0.42391,0.5,0.42391,0
-0.12573,0.019677,1,0.43478,0.5,0.43478,0
-0.11679,0.019239,1,0.44565,0.5,0.44565,0
-0.10295,0.023264,1,0.45652,0.5,0.45652,0
-0.093529,0.023109,1,0.46739,0.5,0.46739,0
-0.084428,0.02286,1,0.47826,0.5,0.47826,0
-0.074848,0.022892,1,0.48913,0.5,0.48913,0
-0.060639,0.026939,1,0.5,0.5,0.5,0
-0.051217,0.026904,1,0.51087,0.5,0.51087,0
-0.041684,0.026985,1,0.52174,0.5,0.52174,0
-0.031752,0.027241,1,0.53261,0.5,0.53261,0
-0.017206,0.031274,1,0.54348,0.5,0.54348,0
-0.00731,0.03152,1,0.55435,0.5,0.55435,0
0.0025992,0.031786,1,0.56522,0.5,0.56522,0
0.012721,0.032135,1,0.57609,0.5,0.57609,0
0.027769,0.036193,1,0.58696,0.5,0.58696,0
0.038361,0.03668,1,0.59783,0.5,0.59783,0
0.048885,0.037117,1,0.6087,0.5,0.6087,0
0.059542,0.037622,1,0.61957,0.5,0.61957,0
0.070297,0.03811,1,0.63043,0.5,0.63043,0
0.08135,0.038689,1,0.6413,0.5,0.6413,0
0.092628,0.039298,1,0.65217,0.5,0.65217,0
0.10416,0.039934,1,0.66304,0.5,0.66304,0
0.1204,0.043815,1,0.67391,0.5,0.67391,0
0.13234,0.044442,1,0.68478,0.5,0.68478,0
0.14449,0.045038,1,0.69565,0.5,0.69565,0
0.15694,0.045668,1,0.70652,0.5,0.70652,0
0.16948,0.046243,1,0.71739,0.5,0.71739,0
0.18249,0.046833,1,0.72826,0.5,0.72826,0
0.19568,0.047392,1,0.73913,0.5,0.73913,0
0.20912,0.047898,1,0.75,0.5,0.75,0
0.22283,0.048403,1,0.76087,0.5,0.76087,0
0.23678,0.04882,1,0.77174,0.5,0.77174,0
0.25093,0.049188,1,0.78261,0.5,0.78261,0
0.26502,0.049452,1,0.79348,0.5,0.79348,0
0.27642,0.047016,1,0.80435,0.5,0.80435,0
0.29076,0.047114,1,0.81522,0.5,0.81522,0
0.30502,0.047078,1,0.82609,0.5,0.82609,0
0.31899,0.046931,1,0.83696,0.5,0.83696,0
0.3325,0.046608,1,0.84783,0.5,0.84783,0
0.34526,0.046099,1,0.8587,0.5,0.8587,0
0.35696,0.045327,1,0.86957,0.5,0.86957,0
0.36737,0.04422,1,0.88043,0.5,0.88043,0
0.37801,0.041052,1,0.8913,0.5,0.8913,0
0.38642,0.039326,1,0.90217,0.5,0.90217,0
0.39436,0.037206,1,0.91304,0.5,0.91304,0
0.40329,0.034504,1,0.92391,0.5,0.92391,0
0.41648,0.03096,1,0.93478,0.5,0.93478,0
0.43955,0.026293,1,0.94565,0.5,0.94565,0
0.49591,0.018792,1,0.95652,0.5,0.95652,0
0.57158,0.012387,1,0.96739,0.5,0.96739,0
0.68401,0.0061833,1,0.97826,0.5,0.97826,0
0.82931,0.0016722,1,0.98913,0.5,0.98913,0
0.98427,4.8368e-05,1,1,0.5,1,0


==> figures/re1000-2d-p1-kershaw2_5-strong-bc-uy-horizontal-centerline-lambda-10-6.txt <==
"U0","U1","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
1.6941e-05,0.0075158,1,0,0,0.5,0
0.00057161,0.095763,1,0.013889,0.013889,0.5,0
0.001082,0.16921,1,0.027778,0.027778,0.5,0
0.00033064,0.22452,1,0.041667,0.041667,0.5,0
-0.0015908,0.26295,1,0.055556,0.055556,0.5,0
-0.0046253,0.2943,1,0.069444,0.069444,0.5,0
-0.0088797,0.31791,1,0.083333,0.083333,0.5,0
-0.013231,0.33712,1,0.097222,0.097222,0.5,0
-0.016805,0.35308,1,0.11111,0.11111,0.5,0
-0.02146,0.36487,1,0.125,0.125,0.5,0
-0.023604,0.37304,1,0.13889,0.13889,0.5,0
-0.026745,0.37661,1,0.15278,0.15278,0.5,0
-0.030509,0.37578,1,0.16667,0.16667,0.5,0
-0.032195,0.37109,1,0.18056,0.18056,0.5,0
-0.035228,0.36278,1,0.19444,0.19444,0.5,0
-0.035091,0.35238,1,0.20833,0.20833,0.5,0
-0.03834,0.33762,1,0.22222,0.22222,0.5,0
-0.038963,0.32352,1,0.23611,0.23611,0.5,0
-0.040818,0.308,1,0.25,0.25,0.5,0
-0.042599,0.29052,1,0.26389,0.26389,0.5,0
-0.043068,0.27225,1,0.27778,0.27778,0.5,0
-0.044001,0.25697,1,0.29167,0.29167,0.5,0
-0.044835,0.23808,1,0.30556,0.30556,0.5,0
-0.045666,0.22166,1,0.31944,0.31944,0.5,0
-0.047121,0.20682,1,0.33333,0.33333,0.5,0
-0.049982,0.19231,1,0.34722,0.34722,0.5,0
-0.049938,0.17357,1,0.36111,0.36111,0.5,0
-0.050205,0.15986,1,0.375,0.375,0.5,0
-0.051609,0.1464,1,0.38889,0.38889,0.5,0
-0.053292,0.12992,1,0.40278,0.40278,0.5,0
-0.052669,0.11436,1,0.41667,0.41667,0.5,0
-0.055417,0.10055,1,0.43056,0.43056,0.5,0
-0.056159,0.087502,1,0.44444,0.44444,0.5,0
-0.05753,0.07121,1,0.45833,0.45833,0.5,0
-0.058837,0.055179,1,0.47222,0.47222,0.5,0
-0.060057,0.042066,1,0.48611,0.48611,0.5,0
-0.060639,0.026939,1,0.5,0.5,0.5,0
-0.066089,0.0095681,1,0.51389,0.51389,0.5,0
-0.06407,-0.0035608,1,0.52778,0.52778,0.5,0
-0.068914,-0.018252,1,0.54167,0.54167,0.5,0
-0.071097,-0.035995,1,0.55556,0.55556,0.5,0
-0.070525,-0.049767,1,0.56944,0.56944,0.5,0
-0.074612,-0.064453,1,0.58333,0.58333,0.5,0
-0.073762,-0.079188,1,0.59722,0.59722,0.5,0
-0.077318,-0.096494,1,0.61111,0.61111,0.5,0
-0.074528,-0.10978,1,0.625,0.625,0.5,0
-0.079755,-0.12643,1,0.63889,0.63889,0.5,0
-0.078328,-0.142,1,0.65278,0.65278,0.5,0
-0.082939,-0.15772,1,0.66667,0.66667,0.5,0
-0.082158,-0.1729,1,0.68056,0.68056,0.5,0
-0.087433,-0.18969,1,0.69444,0.69444,0.5,0
-0.088744,-0.20642,1,0.70833,0.70833,0.5,0
-0.090322,-0.22039,1,0.72222,0.72222,0.5,0
-0.090934,-0.23646,1,0.73611,0.73611,0.5,0
-0.096056,-0.25433,1,0.75,0.75,0.5,0
-0.094877,-0.26913,1,0.76389,0.76389,0.5,0
-0.098342,-0.28553,1,0.77778,0.77778,0.5,0
-0.09959,-0.30209,1,0.79167,0.79167,0.5,0
-0.10117,-0.32156,1,0.80556,0.80556,0.5,0
-0.10436,-0.34076,1,0.81944,0.81944,0.5,0
-0.1095,-0.36617,1,0.83333,0.83333,0.5,0
-0.11627,-0.39894,1,0.84722,0.84722,0.5,0
-0.12195,-0.43084,1,0.86111,0.86111,0.5,0
-0.12606,-0.46804,1,0.875,0.875,0.5,0
-0.13025,-0.50315,1,0.88889,0.88889,0.5,0
-0.12723,-0.52428,1,0.90278,0.90278,0.5,0
-0.11834,-0.5235,1,0.91667,0.91667,0.5,0
-0.1001,-0.48672,1,0.93056,0.93056,0.5,0
-0.073454,-0.41201,1,0.94444,0.94444,0.5,0
-0.045947,-0.31082,1,0.95833,0.95833,0.5,0
-0.023228,-0.2017,1,0.97222,0.97222,0.5,0
-0.00552,-0.085659,1,0.98611,0.98611,0.5,0
-0.00011352,-0.0057032,1,1,1,0.5,0


==> figures/re1000-2d-p1-kershaw2_5-strong-bc-uy-horizontal-centerline.txt <==
"U0","U1","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
1.6941e-05,0.0075158,1,0,0,0.5,0
0.00038237,0.074622,1,0.01087,0.01087,0.5,0
0.00095607,0.13948,1,0.021739,0.021739,0.5,0
0.0010267,0.19057,1,0.032609,0.032609,0.5,0
0.00020328,0.22996,1,0.043478,0.043478,0.5,0
-0.0014596,0.2622,1,0.054348,0.054348,0.5,0
-0.0041727,0.28766,1,0.065217,0.065217,0.5,0
-0.0066525,0.3065,1,0.076087,0.076087,0.5,0
-0.0099518,0.32329,1,0.086957,0.086957,0.5,0
-0.013168,0.33742,1,0.097826,0.097826,0.5,0
-0.016292,0.34963,1,0.1087,0.1087,0.5,0
-0.019409,0.36095,1,0.11957,0.11957,0.5,0
-0.021806,0.36837,1,0.13043,0.13043,0.5,0
-0.024805,0.37348,1,0.1413,0.1413,0.5,0
-0.026763,0.37656,1,0.15217,0.15217,0.5,0
-0.029682,0.37641,1,0.16304,0.16304,0.5,0
-0.031723,0.37375,1,0.17391,0.17391,0.5,0
-0.032479,0.3694,1,0.18478,0.18478,0.5,0
-0.035249,0.36225,1,0.19565,0.19565,0.5,0
-0.035503,0.35387,1,0.20652,0.20652,0.5,0
-0.038376,0.34316,1,0.21739,0.21739,0.5,0
-0.038083,0.33157,1,0.22826,0.22826,0.5,0
-0.038233,0.32095,1,0.23913,0.23913,0.5,0
-0.040818,0.308,1,0.25,0.25,0.5,0
-0.041986,0.29405,1,0.26087,0.26087,0.5,0
-0.041797,0.28036,1,0.27174,0.27174,0.5,0
-0.04311,0.26592,1,0.28261,0.28261,0.5,0
-0.043769,0.25593,1,0.29348,0.29348,0.5,0
-0.046275,0.24173,1,0.30435,0.30435,0.5,0
-0.045984,0.22809,1,0.31522,0.31522,0.5,0
-0.045938,0.21459,1,0.32609,0.32609,0.5,0
-0.047774,0.20065,1,0.33696,0.33696,0.5,0
-0.049713,0.19209,1,0.34783,0.34783,0.5,0
-0.051197,0.17886,1,0.3587,0.3587,0.5,0
-0.050794,0.1665,1,0.36957,0.36957,0.5,0
-0.053015,0.15363,1,0.38043,0.38043,0.5,0
-0.0534,0.14144,1,0.3913,0.3913,0.5,0
-0.05408,0.13296,1,0.40217,0.40217,0.5,0
-0.05302,0.1202,1,0.41304,0.41304,0.5,0
-0.054678,0.10735,1,0.42391,0.42391,0.5,0
-0.058092,0.095355,1,0.43478,0.43478,0.5,0
-0.056869,0.084532,1,0.44565,0.44565,0.5,0
-0.060187,0.073973,1,0.45652,0.45652,0.5,0
-0.057835,0.061615,1,0.46739,0.46739,0.5,0
-0.06115,0.048586,1,0.47826,0.47826,0.5,0
-0.062962,0.035686,1,0.48913,0.48913,0.5,0
-0.060639,0.026939,1,0.5,0.5,0.5,0
-0.060727,0.015879,1,0.51087,0.51087,0.5,0
-0.065046,0.0028138,1,0.52174,0.52174,0.5,0
-0.063725,-0.0098651,1,0.53261,0.53261,0.5,0
-0.064178,-0.021646,1,0.54348,0.54348,0.5,0
-0.066423,-0.032056,1,0.55435,0.55435,0.5,0
-0.067987,-0.043032,1,0.56522,0.56522,0.5,0
-0.070169,-0.056355,1,0.57609,0.57609,0.5,0
-0.06963,-0.069128,1,0.58696,0.58696,0.5,0
-0.070681,-0.081922,1,0.59783,0.59783,0.5,0
-0.074532,-0.092952,1,0.6087,0.6087,0.5,0
-0.07302,-0.10327,1,0.61957,0.61957,0.5,0
-0.077649,-0.11672,1,0.63043,0.63043,0.5,0
-0.080094,-0.1304,1,0.6413,0.6413,0.5,0
-0.078542,-0.14195,1,0.65217,0.65217,0.5,0
-0.083492,-0.15353,1,0.66304,0.66304,0.5,0
-0.0841,-0.16488,1,0.67391,0.67391,0.5,0
-0.085337,-0.17862,1,0.68478,0.68478,0.5,0
-0.089251,-0.19253,1,0.69565,0.69565,0.5,0
-0.086679,-0.20426,1,0.70652,0.70652,0.5,0
-0.091275,-0.21424,1,0.71739,0.71739,0.5,0
-0.089563,-0.22726,1,0.72826,0.72826,0.5,0
-0.092227,-0.241,1,0.73913,0.73913,0.5,0
-0.096056,-0.25433,1,0.75,0.75,0.5,0
-0.094159,-0.26768,1,0.76087,0.76087,0.5,0
-0.097691,-0.27772,1,0.77174,0.77174,0.5,0
-0.097349,-0.29051,1,0.78261,0.78261,0.5,0
-0.099203,-0.30549,1,0.79348,0.79348,0.5,0
-0.10324,-0.32086,1,0.80435,0.80435,0.5,0
-0.10565,-0.33894,1,0.81522,0.81522,0.5,0
-0.10805,-0.35387,1,0.82609,0.82609,0.5,0
-0.11081,-0.37373,1,0.83696,0.83696,0.5,0
-0.11627,-0.39907,1,0.84783,0.84783,0.5,0
-0.12107,-0.42606,1,0.8587,0.8587,0.5,0
-0.1248,-0.45426,1,0.86957,0.86957,0.5,0
-0.12741,-0.48025,1,0.88043,0.88043,0.5,0
-0.13,-0.50659,1,0.8913,0.8913,0.5,0
-0.12728,-0.52406,1,0.90217,0.90217,0.5,0
-0.12024,-0.5251,1,0.91304,0.91304,0.5,0
-0.10978,-0.50864,1,0.92391,0.92391,0.5,0
-0.092902,-0.46898,1,0.93478,0.93478,0.5,0
-0.071805,-0.40642,1,0.94565,0.94565,0.5,0
-0.051027,-0.33079,1,0.95652,0.95652,0.5,0
-0.029435,-0.23388,1,0.96739,0.96739,0.5,0
-0.014644,-0.15272,1,0.97826,0.97826,0.5,0
-0.004024,-0.071883,1,0.98913,0.98913,0.5,0
-0.00011352,-0.0057032,1,1,1,0.5,0

